Handling Imbalanced Classification Problems With Support Vector Machines via Evolutionary Bilevel Optimization

Support vector machines (SVMs) are popular learning algorithms to deal with binary classification problems. They traditionally assume equal misclassification costs for each class; however, real-world problems may have an uneven class distribution. This article introduces EBCS-SVM: evolutionary bilevel cost-sensitive SVMs. EBCS-SVM handles imbalanced classification problems by simultaneously learning the support vectors and optimizing the SVM hyperparameters, which comprise the kernel parameter and misclassification costs. The resulting optimization problem is a bilevel problem, where the lower level determines the support vectors and the upper level the hyperparameters. This optimization problem is solved using an evolutionary algorithm (EA) at the upper level and sequential minimal optimization (SMO) at the lower level. These two methods work in a nested fashion, that is, the optimal support vectors help guide the search of the hyperparameters, and the lower level is initialized based on previous successful solutions. The proposed method is assessed using 70 datasets of imbalanced classification and compared with several state-of-the-art methods. The experimental results, supported by a Bayesian test, provided evidence of the effectiveness of EBCS-SVM when working with highly imbalanced datasets.

==> BiosPhotos/garci.txt <==
Salvador García eceived the B.S. and Ph.D. degrees in Computer Science from the University of Granada, Granada, Spain, in 2004 and 2008, respectively. He is currently a Full Professor in the Department of Computer Science and Artificial Intelligence, University of Granada, Granada, Spain. Dr. García has published more than 100 papers in international journals (more than 70 in Q1), h-index 54. He is an associate editor in chief of “Information Fusion” (Elsevier), and an associate editor of “Swarm and Evolutionary Computation” (Elsevier) and “AI Communications” (IOS Press) journals. His research interests include data science, data preprocessing, Big Data, evolutionary learning, Deep Learning and metaheuristics. He belongs to the list of the Highly Cited Researchers in the area of Computer Sciences (2014-2020): http://highlycited.com/ (Clarivate Analytics)



==> BiosPhotos/herre.txt <==
Francisco Herrera (SM'15) received  his  M.Sc.  in Mathematics  in  1988  and  Ph.D.  in  Mathematics  in 1991,  both  from  the  University  of  Granada,  Spain. He  is  currently  a  Professor  in  the  Department  of Computer  Science  and  Artificial  Intelligence  at  the University  of  Granada  and  Director  of  DaSCI  Institute  (Andalusian  Research  Institute  in  Data  Science  and  Computational  Intelligence).  His  current research  interests  include  among  others,  Computational Intelligence (including fuzzy modeling, computing with words, evolutionary algorithms and deep learning), information fusion and decision making, and data science (including data  preprocessing,  prediction  and  big  data).  He  has  been  the  supervisor  of more than 50 Ph.D. students. He has published more than 500 journal papers, receiving  more  than  98,000  citations  (Google  Scholar,  H-index  152).  He  is co-author  of  several  books,  and  the  Editor  in  Chief  of  Information  Fusion (Elsevier). He is been selected as a Highly Cited Researcher (in the fields of Computer Science and Engineering, 2014 to present, Clarivate Analytics)


==> BiosPhotos/rosal.txt <==
Alejandro Rosales-Pérez received the B.S. degree in electronic engineering from the Instituto Tecnológico de Tuxtla Gutiérrez, Chiapas, Mexico in 2008, and the M.Sc. and Ph.D. degrees in computer science from INAOE, located at Puebla, Mexico in 2011 and 2016, respectively. He is currently with CIMAT Monterrey. His doctoral thesis was awarded by the National Association of Education Institutions in Information Technology (ANIEI) in 2016 and also by the Mexican Society on Artificial Intelligence (SMIA) in 2016. He is member of the Mexican National System of Researchers (SNI). His current research interests mainly include evolutionary computation and machine learning.

